The Host Galaxy and Rapidly Evolving Broad-line Region in the Changing-look Active Galactic Nucleus 1ES 1927+654

Changing-look active galactic nuclei (AGNs) present an important laboratory to understand the origin and physical properties of the broad-line region (BLR). We investigate follow-up optical spectroscopy spanning $\sim 500$ days after the outburst of the changing-look AGN 1ES\,1927+654. The emission lines displayed dramatic, systematic variations in intensity, velocity width, velocity shift, and symmetry. Analysis of optical spectra and multi-band images indicate that the host galaxy contains a pseudobulge and a total stellar mass of $3.56_{-0.35}^{+0.38} \times 10^{9}\, M_\odot$. Enhanced continuum radiation from the outburst produced an accretion disk wind, which condensed into BLR clouds in the region above and below the temporary eccentric disk. Broad Balmer lines emerged $\sim 100$ days after the outburst, together with an unexpected, additional component of narrow-line emission. The newly formed BLR clouds then traveled along a similar eccentric orbit ($e \approx 0.6$). The Balmer decrement of the BLR increased by a factor of $\sim 4-5$ as a result of secular changes in cloud density. The drop in density at late times allowed the production of \hei\ and \heii\ emission. The mass of the black hole cannot be derived from the broad emission lines because the BLR is not virialized. Instead, we use the stellar properties of the host galaxy to estimate $M_\mathrm{BH} = 1.38_{-0.66}^{+1.25} \times 10^{6}\, M_\odot$. The nucleus reached near or above its Eddington limit during the peak of the outburst. We discuss the nature of the changing-look AGN 1ES\,1927+654 in the context of other tidal disruption events.

==> emissionlines.txt <==
Title: Properties of the Emission Lines
Authors: Ruancun Li et al.
Table:
================================================================================
Byte-by-byte Description of file: emissionlines.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label             Explanations
--------------------------------------------------------------------------------
   1- 12 A12    ---     Date              Date of observations.
  14- 36 A23    10-7W   logL-5100         Monochromatic continuum luminosity at 5100 Angstrom.
  38- 60 A23    10-7W   logL-OIII         Luminosity of OIII 5007 line.
  62- 84 A23    10-7W   logL-Hbeta-n      Luminosity of the narrow components of Hbeta.
  86-108 A23    10-7W   logL-Hbeta-b      Luminosity of the broad components of Hbeta.
 110-132 A23    km/s    FWHM-Hbeta-b      FWHM of the broad components of Hbeta.
 134-156 A23    km/s    Delta-V-Hbeta-b   Velocity shift of the broad components of Hbeta.
 158-179 A22    ---     S-Hbeta-b         Symmetry of the broad components of Hbeta.
 181-203 A23    10-7W   logL-Halpha-n     Luminosity of the narrow components of Halpha.
 205-227 A23    10-7W   logL-Halpha-b     Luminosity of the broad components of Halpha.
 229-251 A23    km/s    FWHM-Halpha-b     FWHM of the broad components of Halpha.
 253-275 A23    km/s    Delta-V-Halpha-b  Velocity shift of the broad components of Halpha.
 277-298 A22    ---     S-Halpha-b        Symmetry of the broad components of Halpha.
 300-322 A23    10-7W   logL-HeII-n       Luminosity of the narrow components of HeII.
 324-346 A23    10-7W   logL-HeII-b       Luminosity of the broad components of HeII.
 348-370 A23    10-7W   logL-HeI-n        Luminosity of the narrow components of HeI.
 372-395 A24    10-7W   logL-HeI-b        Luminosity of the broad components of HeI.
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
$06-03-2018$ $42.65^{+0.01}_{-0.03}$ $39.72^{+0.04}_{-0.04}$ $39.03^{+0.06}_{-0.08}$ $39.94^{+0.08}_{-0.09}$ $8978^{+520}_{-493}$    $-1993^{+87}_{-57}$     $0.97^{+0.01}_{-0.02}$ $39.44^{+0.02}_{-0.02}$ $40.20^{+0.09}_{-0.10}$ $8996^{+566}_{-484}$    $-1993^{+87}_{-57}$     $0.97^{+0.01}_{-0.02}$ $\leq 39.22$            $\leq 40.22$            $\leq 39.09$            $\leq 39.87$             
$08-03-2018$ $42.17^{+0.01}_{-0.03}$ $39.05^{+0.07}_{-0.08}$ $38.15^{+0.19}_{-0.27}$ $40.09^{+0.02}_{-0.03}$ $8905^{+922}_{-1351}$   $-1963^{+206}_{-83}$    $0.96^{+0.01}_{-0.08}$ $38.80^{+0.04}_{-0.05}$ $39.65^{+0.10}_{-0.12}$ $8873^{+1018}_{-1420}$  $-1963^{+206}_{-83}$    $0.96^{+0.01}_{-0.08}$ $\leq 38.88$            $\leq 39.87$            $\leq 38.73$            $\leq 39.52$             
$09-03-2018$ $42.96^{+0.01}_{-0.03}$ $39.78^{+0.05}_{-0.06}$ $39.15^{+0.17}_{-0.27}$ $40.01^{+0.19}_{-0.25}$ $13558^{+2014}_{-2134}$ $-1608^{+301}_{-236}$   $0.97^{+0.02}_{-0.04}$ $39.58^{+0.05}_{-0.06}$ $40.29^{+0.26}_{-0.52}$ $13440^{+2032}_{-2242}$ $-1608^{+301}_{-236}$   $0.97^{+0.02}_{-0.04}$ $\leq 39.88$            $\leq 40.88$            $\leq 39.67$            $\leq 40.46$             
$13-03-2018$ $43.23^{+0.01}_{-0.03}$ $40.01^{+0.16}_{-0.22}$ $39.92^{+0.20}_{-0.31}$ $40.31^{+0.30}_{-0.50}$ $12175^{+2659}_{-2155}$ $-1510^{+507}_{-317}$   $0.96^{+0.02}_{-0.06}$ $39.94^{+0.17}_{-0.25}$ $41.05^{+0.16}_{-0.21}$ $12485^{+2513}_{-2321}$ $-1510^{+507}_{-317}$   $0.96^{+0.02}_{-0.06}$ $\leq 39.78$            $\leq 40.94$            $\leq 39.72$            $\leq 40.61$             
$23-03-2018$ $43.22^{+0.01}_{-0.03}$ $40.06^{+0.16}_{-0.19}$ $39.85^{+0.22}_{-0.29}$ $40.73^{+0.17}_{-0.22}$ $5733^{+4438}_{-2663}$  $-2965^{+3389}_{-1871}$ $0.68^{+0.11}_{-0.11}$ $40.04^{+0.23}_{-0.37}$ $41.13^{+0.11}_{-0.32}$ $9635^{+3828}_{-4291}$  $-2057^{+1178}_{-1066}$ $0.84^{+0.05}_{-0.06}$ $\leq 40.30$            $\leq 41.31$            $\leq 40.21$            $\leq 41.01$             
$23-04-2018$ $43.46^{+0.01}_{-0.03}$ $40.68^{+0.15}_{-0.17}$ $40.44^{+0.17}_{-0.24}$ $41.43^{+0.17}_{-0.26}$ $14787^{+1342}_{-1564}$ $-1484^{+323}_{-283}$   $0.97^{+0.02}_{-0.04}$ $40.64^{+0.12}_{-0.13}$ $41.61^{+0.15}_{-0.31}$ $14860^{+1261}_{-1736}$ $-1484^{+323}_{-283}$   $0.97^{+0.02}_{-0.04}$ $\leq 40.59$            $\leq 41.60$            $39.77^{+0.29}_{-0.52}$ $40.54^{+0.34}_{-0.46}$  
$24-04-2018$ $43.41^{+0.01}_{-0.03}$ $40.38^{+0.04}_{-0.05}$ $39.89^{+0.03}_{-0.03}$ $41.17^{+0.03}_{-0.03}$ $9753^{+628}_{-493}$    $-1330^{+219}_{-195}$   $0.88^{+0.01}_{-0.01}$ $40.41^{+0.02}_{-0.05}$ $41.48^{+0.02}_{-0.03}$ $15769^{+516}_{-1065}$  $-1871^{+67}_{-75}$     $0.96^{+0.00}_{-0.00}$ $\leq 39.32$            $\leq 40.34$            $39.29^{+0.08}_{-0.10}$ $40.39^{+0.05}_{-0.06}$  
$07-05-2018$ $44.06^{+0.01}_{-0.03}$ $41.20^{+0.13}_{-0.16}$ $40.98^{+0.13}_{-0.22}$ $41.89^{+0.24}_{-0.50}$ $6590^{+2461}_{-2025}$  $-150^{+920}_{-869}$    $0.82^{+0.07}_{-0.06}$ $41.19^{+0.10}_{-0.16}$ $42.32^{+0.06}_{-0.10}$ $13234^{+2045}_{-2566}$ $-1354^{+276}_{-248}$   $0.93^{+0.04}_{-0.04}$ $\leq 41.06$            $\leq 42.07$            $40.31^{+0.27}_{-0.49}$ $41.20^{+0.27}_{-0.41}$  
$14-05-2018$ $44.12^{+0.01}_{-0.03}$ $41.23^{+0.13}_{-0.14}$ $40.90^{+0.21}_{-0.35}$ $41.99^{+0.20}_{-0.34}$ $5468^{+1699}_{-1401}$  $-32^{+564}_{-573}$     $0.87^{+0.04}_{-0.05}$ $41.29^{+0.10}_{-0.11}$ $42.36^{+0.10}_{-0.11}$ $13650^{+1952}_{-2260}$ $-1158^{+254}_{-234}$   $0.94^{+0.03}_{-0.03}$ $\leq 40.98$            $\leq 41.99$            $40.41^{+0.22}_{-0.40}$ $41.26^{+0.23}_{-0.31}$  
$28-05-2018$ $43.86^{+0.01}_{-0.03}$ $41.06^{+0.09}_{-0.12}$ $40.91^{+0.14}_{-0.17}$ $41.71^{+0.22}_{-0.44}$ $6233^{+2449}_{-1596}$  $174^{+729}_{-761}$     $0.82^{+0.06}_{-0.05}$ $41.10^{+0.09}_{-0.11}$ $42.21^{+0.06}_{-0.07}$ $10471^{+1768}_{-1567}$ $-728^{+219}_{-259}$    $0.89^{+0.03}_{-0.02}$ $\leq 40.78$            $\leq 41.79$            $40.19^{+0.23}_{-0.39}$ $41.06^{+0.26}_{-0.33}$  
$03-06-2018$ $44.10^{+0.01}_{-0.03}$ $41.25^{+0.15}_{-0.16}$ $41.11^{+0.18}_{-0.27}$ $41.89^{+0.23}_{-0.45}$ $6510^{+2011}_{-1479}$  $386^{+712}_{-563}$     $0.86^{+0.06}_{-0.07}$ $41.35^{+0.12}_{-0.17}$ $42.33^{+0.11}_{-0.14}$ $10480^{+2297}_{-2077}$ $-465^{+288}_{-264}$    $0.93^{+0.03}_{-0.03}$ $\leq 41.07$            $\leq 42.07$            $40.45^{+0.24}_{-0.44}$ $41.22^{+0.28}_{-0.37}$  
$11-06-2018$ $43.80^{+0.01}_{-0.03}$ $41.01^{+0.14}_{-0.16}$ $40.94^{+0.15}_{-0.17}$ $41.69^{+0.15}_{-0.24}$ $5499^{+1726}_{-1134}$  $482^{+651}_{-616}$     $0.88^{+0.05}_{-0.05}$ $41.23^{+0.07}_{-0.08}$ $42.03^{+0.10}_{-0.12}$ $14705^{+1636}_{-3052}$ $-263^{+236}_{-235}$    $0.95^{+0.03}_{-0.03}$ $\leq 40.65$            $\leq 41.66$            $40.25^{+0.20}_{-0.32}$ $40.78^{+0.28}_{-0.37}$  
$13-06-2018$ $43.09^{+0.01}_{-0.03}$ $40.06^{+0.16}_{-0.25}$ $39.95^{+0.21}_{-0.24}$ $40.90^{+0.03}_{-0.04}$ $3760^{+828}_{-591}$    $224^{+347}_{-429}$     $0.91^{+0.02}_{-0.02}$ $40.33^{+0.20}_{-0.18}$ $41.34^{+0.11}_{-0.18}$ $8466^{+310}_{-264}$    $-81^{+77}_{-72}$       $0.89^{+0.01}_{-0.01}$ $\leq 39.47$            $\leq 40.50$            $39.03^{+0.22}_{-0.38}$ $40.15^{+0.10}_{-0.10}$  
$24-06-2018$ $42.92^{+0.01}_{-0.03}$ $40.10^{+0.07}_{-0.06}$ $39.93^{+0.09}_{-0.12}$ $40.87^{+0.03}_{-0.04}$ $4537^{+628}_{-567}$    $1155^{+288}_{-295}$    $0.89^{+0.03}_{-0.03}$ $40.31^{+0.03}_{-0.05}$ $41.22^{+0.05}_{-0.06}$ $9115^{+337}_{-356}$    $20^{+80}_{-89}$        $0.91^{+0.01}_{-0.01}$ $\leq 39.41$            $\leq 40.43$            $39.19^{+0.15}_{-0.23}$ $40.02^{+0.11}_{-0.12}$  
$28-06-2018$ $42.97^{+0.01}_{-0.03}$ $40.16^{+0.12}_{-0.11}$ $40.02^{+0.27}_{-0.29}$ $40.87^{+0.10}_{-0.12}$ $5104^{+1814}_{-1037}$  $957^{+468}_{-490}$     $0.91^{+0.03}_{-0.03}$ $40.33^{+0.26}_{-0.23}$ $41.24^{+0.05}_{-0.05}$ $8329^{+876}_{-806}$    $86^{+134}_{-133}$      $0.97^{+0.01}_{-0.02}$ $\leq 39.63$            $\leq 40.64$            $39.28^{+0.18}_{-0.29}$ $39.86^{+0.19}_{-0.19}$  
$06-07-2018$ $43.19^{+0.01}_{-0.03}$ $40.37^{+0.05}_{-0.05}$ $40.17^{+0.05}_{-0.06}$ $41.13^{+0.02}_{-0.02}$ $3958^{+271}_{-234}$    $892^{+179}_{-161}$     $0.87^{+0.02}_{-0.02}$ $40.66^{+0.03}_{-0.04}$ $41.53^{+0.02}_{-0.03}$ $8658^{+328}_{-301}$    $196^{+53}_{-45}$       $0.94^{+0.01}_{-0.01}$ $\leq 39.47$            $\leq 40.48$            $39.32^{+0.15}_{-0.20}$ $40.25^{+0.06}_{-0.06}$  
$16-07-2018$ $42.85^{+0.01}_{-0.03}$ $39.78^{+0.05}_{-0.07}$ $40.00^{+0.09}_{-0.13}$ $40.74^{+0.01}_{-0.01}$ $5043^{+160}_{-148}$    $1607^{+93}_{-240}$     $0.85^{+0.02}_{-0.01}$ $40.34^{+0.07}_{-0.12}$ $41.23^{+0.02}_{-0.07}$ $9681^{+164}_{-100}$    $709^{+18}_{-16}$       $0.97^{+0.00}_{-0.00}$ $\leq 38.93$            $\leq 39.94$            $39.22^{+0.03}_{-0.03}$ $40.06^{+0.02}_{-0.02}$  
$17-07-2018$ $43.02^{+0.01}_{-0.03}$ $40.14^{+0.28}_{-0.19}$ $39.95^{+0.13}_{-0.14}$ $40.93^{+0.03}_{-0.03}$ $4975^{+1572}_{-610}$   $2393^{+231}_{-1426}$   $0.73^{+0.04}_{-0.02}$ $40.38^{+0.12}_{-0.09}$ $41.33^{+0.04}_{-0.05}$ $8297^{+1187}_{-561}$   $441^{+69}_{-56}$       $0.95^{+0.01}_{-0.01}$ $\leq 39.30$            $\leq 40.31$            $39.30^{+0.10}_{-0.12}$ $40.07^{+0.08}_{-0.08}$  
$27-07-2018$ $43.65^{+0.01}_{-0.03}$ $40.79^{+0.12}_{-0.10}$ $40.57^{+0.11}_{-0.16}$ $41.57^{+0.05}_{-0.06}$ $4340^{+863}_{-641}$    $2601^{+544}_{-565}$    $0.74^{+0.04}_{-0.03}$ $40.99^{+0.06}_{-0.07}$ $41.89^{+0.08}_{-0.09}$ $9224^{+803}_{-732}$    $234^{+110}_{-114}$     $0.95^{+0.01}_{-0.01}$ $\leq 40.31$            $\leq 41.31$            $39.90^{+0.16}_{-0.25}$ $40.55^{+0.22}_{-0.30}$  
$11-08-2018$ $42.75^{+0.01}_{-0.03}$ $40.08^{+0.08}_{-0.13}$ $39.98^{+0.08}_{-0.12}$ $40.69^{+0.07}_{-0.11}$ $5240^{+530}_{-507}$    $1290^{+206}_{-182}$    $0.93^{+0.04}_{-0.04}$ $40.41^{+0.07}_{-0.07}$ $41.15^{+0.15}_{-0.27}$ $9512^{+598}_{-625}$    $1252^{+112}_{-117}$    $0.95^{+0.01}_{-0.01}$ $\leq 39.54$            $\leq 40.55$            $39.19^{+0.16}_{-0.25}$ $40.22^{+0.12}_{-0.14}$  
$12-08-2018$ $42.90^{+0.01}_{-0.03}$ $40.13^{+0.17}_{-0.31}$ $39.89^{+0.23}_{-0.29}$ $40.74^{+0.13}_{-0.21}$ $4845^{+1210}_{-1097}$  $935^{+532}_{-623}$     $0.89^{+0.05}_{-0.04}$ $40.51^{+0.13}_{-0.22}$ $41.16^{+0.12}_{-0.19}$ $8896^{+1132}_{-1108}$  $560^{+192}_{-174}$     $0.93^{+0.02}_{-0.02}$ $\leq 39.64$            $\leq 40.65$            $39.33^{+0.18}_{-0.31}$ $40.04^{+0.21}_{-0.32}$  
$08-09-2018$ $42.89^{+0.01}_{-0.03}$ $40.05^{+0.14}_{-0.18}$ $40.19^{+0.09}_{-0.14}$ $40.62^{+0.24}_{-0.43}$ $7375^{+2160}_{-1502}$  $981^{+278}_{-257}$     $0.94^{+0.03}_{-0.03}$ $40.52^{+0.08}_{-0.10}$ $41.10^{+0.11}_{-0.23}$ $7439^{+2357}_{-1721}$  $981^{+278}_{-257}$     $0.94^{+0.03}_{-0.03}$ $\leq 39.85$            $\leq 40.86$            $39.37^{+0.23}_{-0.38}$ $39.94^{+0.32}_{-0.43}$  
$13-11-2018$ $43.54^{+0.01}_{-0.03}$ $40.79^{+0.16}_{-0.16}$ $40.91^{+0.07}_{-0.13}$ $41.17^{+0.24}_{-0.48}$ $10133^{+1777}_{-1878}$ $1266^{+326}_{-334}$    $0.95^{+0.03}_{-0.03}$ $41.27^{+0.07}_{-0.09}$ $41.76^{+0.06}_{-0.07}$ $10225^{+1877}_{-2196}$ $1266^{+326}_{-334}$    $0.95^{+0.03}_{-0.03}$ $\leq 40.45$            $\leq 41.47$            $40.21^{+0.15}_{-0.23}$ $40.52^{+0.34}_{-0.49}$  
$19-03-2019$ $42.70^{+0.01}_{-0.03}$ $40.02^{+0.10}_{-0.10}$ $39.95^{+0.08}_{-0.08}$ $40.21^{+0.25}_{-0.49}$ $10873^{+771}_{-709}$   $1002^{+233}_{-249}$    $0.95^{+0.03}_{-0.03}$ $40.40^{+0.05}_{-0.06}$ $40.86^{+0.04}_{-0.04}$ $10914^{+749}_{-730}$   $1002^{+233}_{-249}$    $0.95^{+0.03}_{-0.03}$ $\leq 39.57$            $\leq 40.58$            $39.42^{+0.12}_{-0.18}$ $39.62^{+0.32}_{-0.48}$  
$06-04-2019$ $42.62^{+0.01}_{-0.03}$ $40.07^{+0.07}_{-0.08}$ $39.98^{+0.05}_{-0.05}$ $40.36^{+0.06}_{-0.06}$ $4142^{+2061}_{-1339}$  $955^{+99}_{-97}$       $0.93^{+0.02}_{-0.04}$ $40.37^{+0.06}_{-0.06}$ $40.88^{+0.03}_{-0.02}$ $4192^{+1946}_{-1379}$  $955^{+99}_{-97}$       $0.93^{+0.02}_{-0.04}$ $38.97^{+0.15}_{-0.22}$ $40.15^{+0.07}_{-0.09}$ $39.47^{+0.05}_{-0.05}$ $39.83^{+0.16}_{-0.26}$  
$19-05-2019$ $42.67^{+0.01}_{-0.03}$ $40.04^{+0.08}_{-0.09}$ $39.91^{+0.05}_{-0.07}$ $40.23^{+0.13}_{-0.15}$ $8996^{+484}_{-1548}$   $1476^{+174}_{-206}$    $0.92^{+0.03}_{-0.04}$ $40.37^{+0.04}_{-0.08}$ $40.84^{+0.03}_{-0.04}$ $8996^{+494}_{-1370}$   $1476^{+174}_{-206}$    $0.92^{+0.03}_{-0.04}$ $39.20^{+0.14}_{-0.19}$ $40.01^{+0.12}_{-0.16}$ $39.43^{+0.08}_{-0.10}$ $39.54^{+0.30}_{-0.37}$  
$08-06-2019$ $42.62^{+0.01}_{-0.03}$ $40.04^{+0.08}_{-0.09}$ $39.91^{+0.06}_{-0.08}$ $40.13^{+0.24}_{-0.47}$ $8193^{+3390}_{-3397}$  $445^{+1087}_{-1058}$   $0.86^{+0.08}_{-0.10}$ $40.39^{+0.04}_{-0.04}$ $40.83^{+0.06}_{-0.05}$ $9106^{+540}_{-593}$    $1400^{+230}_{-225}$    $0.94^{+0.03}_{-0.03}$ $39.26^{+0.18}_{-0.27}$ $39.91^{+0.18}_{-0.38}$ $39.40^{+0.11}_{-0.15}$ $39.69^{+0.30}_{-0.45}$  
$19-06-2019$ $42.31^{+0.01}_{-0.03}$ $39.84^{+0.05}_{-0.05}$ $39.61^{+0.03}_{-0.04}$ $39.83^{+0.17}_{-0.25}$ $7937^{+566}_{-1050}$   $1424^{+111}_{-123}$    $0.91^{+0.02}_{-0.03}$ $40.04^{+0.03}_{-0.04}$ $40.49^{+0.03}_{-0.03}$ $7991^{+548}_{-1044}$   $1424^{+111}_{-123}$    $0.91^{+0.02}_{-0.03}$ $39.15^{+0.06}_{-0.07}$ $39.95^{+0.06}_{-0.07}$ $38.99^{+0.07}_{-0.08}$ $39.37^{+0.19}_{-0.23}$  
$30-06-2019$ $42.61^{+0.01}_{-0.03}$ $40.08^{+0.06}_{-0.08}$ $39.94^{+0.05}_{-0.04}$ $40.05^{+0.14}_{-0.15}$ $8923^{+328}_{-292}$    $1636^{+110}_{-118}$    $0.96^{+0.02}_{-0.02}$ $40.40^{+0.03}_{-0.03}$ $40.79^{+0.02}_{-0.03}$ $8969^{+264}_{-337}$    $1636^{+110}_{-118}$    $0.96^{+0.02}_{-0.02}$ $39.43^{+0.07}_{-0.09}$ $40.15^{+0.08}_{-0.08}$ $39.40^{+0.06}_{-0.07}$ $39.88^{+0.16}_{-0.24}$  
$03-07-2019$ $42.67^{+0.01}_{-0.03}$ $40.02^{+0.08}_{-0.09}$ $39.96^{+0.07}_{-0.07}$ $40.06^{+0.25}_{-0.36}$ $8462^{+598}_{-570}$    $1601^{+304}_{-256}$    $0.96^{+0.03}_{-0.05}$ $40.37^{+0.04}_{-0.05}$ $40.75^{+0.06}_{-0.06}$ $8412^{+621}_{-531}$    $1601^{+304}_{-256}$    $0.96^{+0.03}_{-0.05}$ $39.48^{+0.13}_{-0.16}$ $40.30^{+0.12}_{-0.16}$ $39.39^{+0.13}_{-0.17}$ $39.51^{+0.35}_{-0.53}$  
$25-07-2019$ $42.63^{+0.01}_{-0.03}$ $40.08^{+0.10}_{-0.11}$ $39.92^{+0.09}_{-0.12}$ $40.00^{+0.22}_{-0.32}$ $9215^{+949}_{-1115}$   $1621^{+337}_{-400}$    $0.95^{+0.03}_{-0.04}$ $40.39^{+0.04}_{-0.07}$ $40.75^{+0.07}_{-0.08}$ $9234^{+1089}_{-1050}$  $1621^{+337}_{-400}$    $0.95^{+0.03}_{-0.04}$ $39.54^{+0.18}_{-0.23}$ $40.12^{+0.18}_{-0.28}$ $39.39^{+0.16}_{-0.27}$ $39.69^{+0.35}_{-0.53}$  
$18-08-2019$ $42.59^{+0.01}_{-0.03}$ $40.03^{+0.08}_{-0.08}$ $39.72^{+0.05}_{-0.07}$ $40.25^{+0.16}_{-0.19}$ $8937^{+443}_{-397}$    $1766^{+181}_{-193}$    $0.94^{+0.03}_{-0.03}$ $40.25^{+0.03}_{-0.04}$ $40.69^{+0.03}_{-0.03}$ $8950^{+447}_{-412}$    $1766^{+181}_{-193}$    $0.94^{+0.03}_{-0.03}$ $39.49^{+0.08}_{-0.09}$ $40.00^{+0.12}_{-0.12}$ $39.20^{+0.10}_{-0.13}$ $39.63^{+0.25}_{-0.36}$  
$19-08-2019$ $42.56^{+0.01}_{-0.03}$ $40.05^{+0.04}_{-0.05}$ $39.80^{+0.03}_{-0.03}$ $40.00^{+0.05}_{-0.06}$ $8517^{+406}_{-433}$    $1731^{+122}_{-147}$    $0.89^{+0.03}_{-0.02}$ $40.34^{+0.02}_{-0.03}$ $40.68^{+0.02}_{-0.02}$ $8512^{+485}_{-375}$    $1731^{+122}_{-147}$    $0.89^{+0.03}_{-0.02}$ $39.59^{+0.04}_{-0.04}$ $39.85^{+0.06}_{-0.07}$ $39.37^{+0.04}_{-0.05}$ $39.95^{+0.09}_{-0.12}$  
$10-09-2019$ $42.63^{+0.01}_{-0.03}$ $40.16^{+0.05}_{-0.07}$ $39.87^{+0.04}_{-0.04}$ $40.08^{+0.20}_{-0.33}$ $8366^{+321}_{-365}$    $2006^{+143}_{-154}$    $0.96^{+0.02}_{-0.02}$ $40.39^{+0.03}_{-0.04}$ $40.63^{+0.06}_{-0.07}$ $8375^{+319}_{-356}$    $2006^{+143}_{-154}$    $0.96^{+0.02}_{-0.02}$ $39.74^{+0.04}_{-0.05}$ $39.91^{+0.08}_{-0.10}$ $39.37^{+0.06}_{-0.08}$ $39.50^{+0.26}_{-0.36}$  

